Stability, Evolution and Switching of Ferroelectric Domain Structures in Lead-free BaZr$_{0.2}$Ti$_{0.8}$O$_3$-Ba$_{0.7}$Ca$_{0.3}$TiO$_3$ System: Thermodynamic Analysis and Phase-field Simulations

Enhanced room-temperature electromechanical coupling in the lead-free ferroelectric system $(1-x)$BaZr$_{0.2}$Ti$_{0.8}$O$_{3}$ - $x$Ba$_{0.7}$Ca$_{0.3}$TiO$_{3}$ (abbreviated as BZCT) at $x=0.5$ is attributed to the existence of a morphotropic phase region (MPR) containing an intermediate orthorhombic ($O$) phase between terminal rhombohedral ($R$) BZT and tetragonal ($T$) BCT phases. However, there is ambiguity regarding the morphotropic phase transition in BZCT at room temperature - while some experiments suggest a single $O$ phase within the MPR, others indicate coexistence of three polar phases ($T+R+O$). Therefore, to understand the thermodynamic stability of polar phases and its relation to electromechanical switching during morphotropic phase transition in BZCT, we develop a Landau potential based on the theory of polar anisotropy. Since intrinsic electrostrictive anisotropy changes as a function of electromechanical processing, we establish a correlation between the parameters of our potential and the coefficients of electrostriction. We also conducted phase-field simulations based on this potential to demonstrate changes in domain configuration from single-phase $O$ to three-phase $T+R+O$ at the equimolar composition with the increase in electrostrictive anisotropy. Diffusionless phase diagrams and the corresponding piezoelectric coefficients obtained from our model compare well with the experimental findings. Increase in electrostrictive anisotropy increases the degeneracy of the free energy at ambient temperature and pressure leading to decreasing polar anisotropy, although there is an accompanying increase in the electromechanical anisotropy manifested by an increase in the difference between effective longitudinal and transverse piezo-coefficients, $d_{33}$ and $d_{31}$.

==> manifest.txt <==
% Copyright 2019-2020 Elsevier Ltd
%
% This file is part of the 'CAS Bundle'.
% --------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'CAS Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE CAS BUNDLE
% ==========================

Directory elsevier-cas-template/

cas-sc.cls
  Classfile to be used for single column format

cas-dc.cls
  Classfile to be used for double column format

model2-names.bst
  BibTeX style file

cas-sc-template.tex 
  TeX template 
  
cas-sc-template.pdf
  PDF output of the above template

cas-dc-template.tex
  TeX template 

cas-dc-template.pdf
  PDF output of the above template

manifest.txt
  this file

README
  small readme documentation

Directory doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 dc-sample.pdf
 sc-sample.pdf

elsdoc-cas.tex  -- LaTeX source file of documentation
elsdoc-cas.pdf  -- documentation for elsarticle.cls

Directory thumbnails/

Contains thumbnail images which will be included in the
typeset PDF.

 cas-email.jpeg
 cas-facebook.jpeg
 cas-gplus.jpeg
 cas-linkedin.jpeg
 cas-twitter.jpeg
 cas-url.jpeg

Directory figs/

Dummy figures used in the template files.

  Fig1.pdf
  Fig2.pdf
  Fig3.pdf
  grabs.pdf
  pic1.pdf

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc-cas.aux
 elsdoc-cas.log
 elsdoc-cas.out
 tmp-cas.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty


